Beyond a Richardson-Gaudin mean-field: Slater-Condon rules and perturbation theory

Richardson-Gaudin states provide a basis of the Hilbert space for strongly correlated electrons. In this study, optimal expressions for the transition density matrix elements between Richardson-Gaudin states are obtained with a cost comparable with the corresponding reduced density matrix elements. Analogues of the Slater-Condon rules are identified based on the number of near-zero singular values of the RG state overlap matrix. Finally, a perturbative approach is shown to be close in quality to a configuration interaction of Richardson-Gaudin states while being feasible to compute.

==> figs/H2_linear.dat <==
0.5	11.13556303
0.6	9.973908861
0.7	8.947758476
0.8	8.038574333
0.9	7.233762708
1	6.516255137
1.1	5.879411191
1.2	5.313755259
1.3	4.803897091
1.4	4.349095233
1.5	3.940693671
1.6	3.572592783
1.7	3.242155865
1.8	2.944381812
1.9	2.677893358
2	2.434632195
2.1	2.215040897
2.2	2.016465679
2.3	1.836637968
2.4	1.673228164
2.5	1.524986892
2.6	1.390953292
2.7	1.267697472
2.8	1.156995548
2.9	1.054278424
3	0.961712799
3.1	0.87732312
3.2	0.801384575
3.3	0.729951254
3.4	0.666191481
3.5	0.608522601
3.6	0.554303244
3.7	0.505382538
3.8	0.460854819
3.9	0.420093689
4	0.382830443
4.1	0.348809999
4.2	0.318546521
4.3	0.289499402
4.4	0.263640088
4.5	0.240443761
4.6	0.218342871
4.7	0.199080013
4.8	0.18104691
4.9	0.164355144
5	0.149669703
5.1	0.135736523
5.2	0.123263867
5.3	0.112233929
5.4	0.101735561
5.5	0.092239363
5.6	0.083936499
5.7	0.075922174
5.8	0.069007364
5.9	0.062557767
6	0.056710606

==> figs/H2_log.dat <==
0.5	2.410143863
0.6	2.299972569
0.7	2.191403051
0.8	2.084251746
0.9	1.978759331
1	1.874299845
1.1	1.771456619
1.2	1.67029879
1.3	1.569427482
1.4	1.469967831
1.5	1.371356766
1.6	1.273291602
1.7	1.176238499
1.8	1.079898884
1.9	0.985030425
2	0.889795696
2.1	0.795270867
2.2	0.701346315
2.3	0.607936709
2.4	0.514754793
2.5	0.421985815
2.6	0.329989333
2.7	0.237202241
2.8	0.1458266
2.9	0.052856574
3	-0.039039418
3.1	-0.130879917
3.2	-0.221414329
3.3	-0.314777522
3.4	-0.40617814
3.5	-0.496721226
3.6	-0.59004337
3.7	-0.682439635
3.8	-0.774672212
3.9	-0.867277522
4	-0.960163094
4.1	-1.053227919
4.2	-1.143986752
4.3	-1.239602047
4.4	-1.333170411
4.5	-1.42526906
4.6	-1.521688648
4.7	-1.614048462
4.8	-1.708999112
4.9	-1.805725679
5	-1.899324391
5.1	-1.9970396
5.2	-2.093427962
5.3	-2.187169935
5.4	-2.285378376
5.5	-2.383368314
5.6	-2.477694726
5.7	-2.578046494
5.8	-2.673542051
5.9	-2.77166488
6	-2.869794035

==> figs/h10_chain_pt.dat <==
1.3228	-3.061821E-05	-3.063972E-05
1.5118	-2.013937E-05	-2.020314E-05
1.7008	-1.375283E-05	-1.392899E-05
1.8897	-8.858555E-06	-9.277625E-06
2.0787	-4.894639E-06	-5.780658E-06
2.2677	-1.815058E-06	-3.482216E-06
2.4566	5.158086E-07	-2.222662E-06
2.6456	2.308130E-06	-1.507272E-06
2.8346	3.439313E-06	-9.444900E-07
3.0236	3.588179E-06	-4.840574E-07
3.2125	2.849251E-06	-1.945928E-07
3.4015	1.795054E-06	-6.170232E-08
3.5905	9.375507E-07	-1.615277E-08
3.7795	4.266060E-07	-3.605090E-09

==> figs/h10_pyr_pt.dat <==
1.3228	-3.125271E-04	-3.395305E-04
1.5118	-5.646004E-04	-6.526386E-04
1.7008	7.595587E-05	-1.007404E-04
1.8897	-2.789391E-04	-6.057379E-04
2.0787	1.558353E-04	1.520684E-04
2.2677	-2.712098E-04	-2.741661E-04
2.4566	-3.068451E-04	-3.097708E-04
2.6456	3.623946E-05	3.429760E-05
2.8346	3.558965E-05	3.304722E-05
3.0236	7.075688E-06	3.040061E-06
3.2125	1.205862E-06	1.129313E-07
3.4015	6.767709E-07	1.290878E-07
3.5905	2.115649E-07	1.396362E-08
3.7795	8.708744E-08	1.575930E-09

==> figs/h10_ring_pt.dat <==
1.3228	-1.183398E-04	-1.183449E-04
1.5118	-1.285106E-04	-1.285230E-04
1.7008	-1.576649E-04	-1.576929E-04
1.8897	-1.023761E-04	-1.024593E-04
2.0787	-6.596247E-05	-6.621389E-05
2.2677	-2.958102E-05	-3.034632E-05
2.4566	-8.252029E-06	-1.016388E-05
2.6456	9.663150E-08	-3.363260E-06
2.8346	3.115916E-06	-1.422625E-06
3.0236	3.841554E-06	-6.338375E-07
3.2125	3.191196E-06	-2.402781E-07
3.4015	2.041864E-06	-7.416103E-08
3.5905	1.073202E-06	-1.890931E-08
3.7795	4.894697E-07	-4.178870E-09

==> figs/h10_sheet_pt.dat <==
1.3228	-2.193835E-04	-2.194741E-04
1.5118	-3.661238E-04	-3.664431E-04
1.7008	-5.255039E-04	-5.261107E-04
1.8897	-7.045161E-04	-7.047767E-04
2.0787	-6.020525E-04	-6.024697E-04
2.2677	-5.614891E-04	-5.624201E-04
2.4566	-4.493510E-04	-4.511883E-04
2.6456	-1.596209E-04	-1.623965E-04
2.8346	-4.549244E-05	-5.057994E-05
3.0236	8.156093E-07	-3.332052E-06
3.2125	2.287332E-06	3.156293E-07
3.4015	9.120054E-07	1.906022E-08
3.5905	4.294341E-07	2.008683E-08
3.7795	2.098697E-07	8.884700E-10

==> figs/h4_dble.dat <==
1.30	-0.0001423299108783450
1.35	-0.00014136308558498000
1.4	-0.000138515842833568
1.45	-0.0001333901107915890
1.5	-0.0001256645397809800
1.55	-0.0001153943819425690
1.6	-0.00010213175758565700
1.65	-8.57875524126738E-05
1.7	-6.61874063459579E-05
1.75	-4.32373574964339E-05
1.8	-1.66051701239659E-05
1.85	1.36995599185828E-05
1.9	4.78650068677541E-05
1.95	8.55232301440388E-05
2	0.00012707647566199000
2.05	0.00017201043690827500
2.1	0.000219996003499373
2.15	0.00027118013998558200
2.2	0.00032495477973995900
2.25	0.0003805614071537620
2.3	0.00043742603728673700
2.35	0.0004950739088624950
2.4	0.0005522625803195690
2.45	0.0006084585938005000
2.5	0.000662449954558496
2.55	0.000713223663393856
2.6	0.0007600452622248880
2.65	0.0008016178677725220
2.7	0.0008373538674759850
2.75	0.0008662944254600320
2.8	0.0008879236187527810
2.85	0.000901777907255027
2.9	0.0009076212897602000
2.95	0.0009054970033642770
3	0.000895510638503502
3.05	0.000878246611292422
3.1	0.0008541747875506510
3.15	0.0008240513664485290
3.2	0.0007889337516029260
3.25	0.0007496342561954000
3.3	0.0007071934527414640
3.35	0.0006626043055348150
3.4	0.0006168601099251650
3.45	0.0005706743480970580
3.5	0.0005249458045770880
3.55	0.0004803014571093420
3.6	0.0004374187616953690
3.65	0.000396421001864541
3.7	0.0003578181147829310
3.75	0.0003217290295848610
3.8	0.00028836667995536800
3.85	0.00025771523620376800
3.9	0.000229662869719112
3.95	0.00020423624289308400
4	0.0001812712728620940
4.05	0.0001606639688458810
4.1	0.00014215444487398700
4.15	0.00012571925566017500
4.2	0.00011102512183579700
4.25	9.79831072865082E-05
4.3	8.64674948112879E-05
4.35	7.62713156804533E-05
4.4	6.73422185980039E-05
4.45	5.9409144548451E-05
4.5	5.24640925481998E-05
4.55	4.6273586259799E-05
4.6	4.08845414691061E-05
4.65	3.62032455104707E-05
4.7	3.19225002768058E-05
4.75	2.82668357894178E-05
4.8	2.50223996191294E-05
4.85	2.21655665116579E-05
4.9	1.96407331607933E-05
4.95	1.74612832831626E-05
5	1.54799513454528E-05
5.05	1.3774045669862E-05
5.1	1.22480138421451E-05
5.15	1.09119344803838E-05
5.2	9.69348077008059E-06
5.25	8.66822289367696E-06
5.3	7.70918042165216E-06
5.35	6.83504971974545E-06
5.4	6.10289686745561E-06
5.45	5.46170671351374E-06
5.5	4.90277562062573E-06
5.55	4.34879757632265E-06
5.6	3.89376267295784E-06
5.65	3.47049000536159E-06
5.7	3.09167552564291E-06
5.75	2.76914748116827E-06
5.8	2.46578681686397E-06
5.85	2.21287009234184E-06
5.9	1.98473008638677E-06
5.95	1.78968387661255E-06
6	1.64350309429598E-06
6.05	1.45307409658143E-06
6.1	1.3090280503908E-06
6.15	1.14089400508434E-06
6.2	1.04566155161797E-06
6.25	9.16961084069129E-07
6.3	8.22448693228004E-07
6.35	7.51077631479053E-07
6.4	6.6607592447925E-07
6.45	5.78324683645984E-07
6.5	5.52246549837234E-07
6.55	4.95738857762443E-07
6.6	4.43417393142081E-07
6.65	3.91031285076699E-07
6.7	3.52727826373174E-07
6.75	3.09997861260074E-07
6.8	2.80440026853425E-07
6.85	2.51581921482093E-07
6.9	2.26168455216095E-07
6.95	1.92553956993708E-07
7	1.6120730887693E-07
7.05	1.73099693665581E-07
7.1	1.46534597003919E-07
7.15	1.3073701636788E-07
7.2	1.17070372976987E-07
7.25	1.05786965912287E-07
7.3	9.48081946455981E-08
7.35	8.48000945316976E-08
7.4	7.59945079187193E-08
7.45	6.81336493956966E-08
7.5	6.10089650379054E-08
7.55	5.450907230833E-08
7.6	4.93209250416534E-08
7.65	4.38138933590869E-08
7.7	3.91582069174793E-08
7.75	3.49864085586447E-08
7.8	3.12736221190294E-08
7.85	2.79684943291682E-08
7.9	2.50114990328986E-08
7.95	2.23698635687477E-08
8	1.99926824164802E-08
8.05	1.77935599077125E-08
8.1	1.60301295792328E-08
8.15	1.42709470186176E-08
8.2	1.27484314856715E-08
8.25	1.14227246119207E-08
8.3	1.01852322741766E-08
8.35	8.99602815043896E-09
8.4	8.15749524878568E-09
8.45	7.40156906941355E-09
8.5	6.4057954067065E-09
8.55	5.94829785228584E-09
8.6	5.29461388388359E-09
8.65	4.66563067855256E-09
8.7	4.09056239576991E-09
8.75	3.73290277627495E-09
8.8	3.37692053747859E-09
8.85	2.90068575908148E-09
8.9	2.54425102795669E-09
8.95	2.48652938638075E-09
9	2.1310901323252E-09
9.05	1.91448131395386E-09
9.1	1.76068881913816E-09
9.15	1.44124780058906E-09
9.2	1.44688938012199E-09
9.25	1.43588307828E-09
9.3	1.09876788593719E-09
9.35	1.05500746050439E-09
9.4	9.36437393187572E-10
9.45	8.89687028861871E-10
9.5	5.99686403866842E-10
9.55	8.45681551052493E-10
9.6	8.07984522143308E-10
9.65	6.90642318444283E-10
9.7	8.83325404307137E-10
9.75	2.49553830608289E-10
9.8	1.0759839590795E-10
9.85	-8.81883190133451E-11
9.9	-2.62995543611028E-10
9.95	8.66260515001719E-10

==> figs/h4_ref.dat <==
1.30	9.998498E-01
1.35	9.998466E-01
1.4	9.998440E-01
1.45	9.998424E-01
1.5	9.998416E-01
1.55	9.998416E-01
1.6	9.998426E-01
1.65	9.998443E-01
1.7	9.998469E-01
1.75	9.998502E-01
1.8	9.998543E-01
1.85	9.998591E-01
1.9	9.998647E-01
1.95	9.998707E-01
2	9.998774E-01
2.05	9.998844E-01
2.1	9.998915E-01
2.15	9.998992E-01
2.2	9.999070E-01
2.25	9.999148E-01
2.3	9.999225E-01
2.35	9.999302E-01
2.4	9.999375E-01
2.45	9.999446E-01
2.5	9.999514E-01
2.55	9.999575E-01
2.6	9.999634E-01
2.65	9.999686E-01
2.7	9.999734E-01
2.75	9.999776E-01
2.8	9.999814E-01
2.85	9.999847E-01
2.9	9.999875E-01
2.95	9.999898E-01
3	9.999918E-01
3.05	9.999934E-01
3.1	9.999948E-01
3.15	9.999959E-01
3.2	9.999968E-01
3.25	9.999975E-01
3.3	9.999981E-01
3.35	9.999985E-01
3.4	9.999989E-01
3.45	9.999992E-01
3.5	9.999994E-01
3.55	9.999995E-01
3.6	9.999996E-01
3.65	9.999997E-01
3.7	9.999998E-01
3.75	9.999998E-01
3.8	9.999999E-01
3.85	9.999999E-01
3.9	9.999999E-01
3.95	9.999999E-01
4	9.999999E-01
4.05	1.000000E+00
4.1	1.000000E+00
4.15	9.999999E-01
4.2	1.000000E+00
4.25	1.000000E+00
4.3	1.000000E+00
4.35	1.000000E+00
4.4	1.000000E+00
4.45	1.000000E+00
4.5	1.000000E+00
4.55	1.000000E+00
4.6	1.000000E+00
4.65	9.999999E-01
4.7	9.999999E-01
4.75	1.000000E+00
4.8	1.000000E+00
4.85	1.000000E+00
4.9	1.000000E+00
4.95	1.000000E+00
5	1.000000E+00
5.05	1.000000E+00
5.1	1.000000E+00
5.15	1.000000E+00
5.2	1.000000E+00
5.25	1.000000E+00
5.3	1.000000E+00
5.35	1.000000E+00
5.4	1.000000E+00
5.45	1.000000E+00
5.5	1.000000E+00
5.55	1.000000E+00
5.6	1.000000E+00
5.65	1.000000E+00
5.7	1.000000E+00
5.75	1.000000E+00
5.8	1.000000E+00
5.85	1.000000E+00
5.9	1.000000E+00
5.95	1.000000E+00
6	1.000000E+00
6.05	1.000000E+00
6.1	1.000000E+00
6.15	1.000000E+00
6.2	1.000000E+00
6.25	1.000000E+00
6.3	1.000000E+00
6.35	1.000000E+00
6.4	1.000000E+00
6.45	1.000000E+00
6.5	1.000000E+00
6.55	1.000000E+00
6.6	1.000000E+00
6.65	1.000000E+00
6.7	1.000000E+00
6.75	1.000000E+00
6.8	1.000000E+00
6.85	1.000000E+00
6.9	1.000000E+00
6.95	1.000000E+00
7	1.000000E+00
7.05	1.000000E+00
7.1	1.000000E+00
7.15	1.000000E+00
7.2	1.000000E+00
7.25	1.000000E+00
7.3	1.000000E+00
7.35	1.000000E+00
7.4	1.000000E+00
7.45	1.000000E+00
7.5	1.000000E+00
7.55	1.000000E+00
7.6	1.000000E+00
7.65	1.000000E+00
7.7	1.000000E+00
7.75	1.000000E+00
7.8	1.000000E+00
7.85	1.000000E+00
7.9	1.000000E+00
7.95	1.000000E+00
8	1.000000E+00
8.05	1.000000E+00
8.1	1.000000E+00
8.15	1.000000E+00
8.2	1.000000E+00
8.25	1.000000E+00
8.3	1.000000E+00
8.35	1.000000E+00
8.4	1.000000E+00
8.45	1.000000E+00
8.5	1.000000E+00
8.55	1.000000E+00
8.6	1.000000E+00
8.65	1.000000E+00
8.7	1.000000E+00
8.75	1.000000E+00
8.8	1.000000E+00
8.85	1.000000E+00
8.9	1.000000E+00
8.95	1.000000E+00
9	1.000000E+00
9.05	1.000000E+00
9.1	1.000000E+00
9.15	1.000000E+00
9.2	1.000000E+00
9.25	1.000000E+00
9.3	1.000000E+00
9.35	1.000000E+00
9.4	1.000000E+00
9.45	1.000000E+00
9.5	1.000000E+00
9.55	1.000000E+00
9.6	1.000000E+00
9.65	1.000000E+00
9.7	1.000000E+00
9.75	1.000000E+00
9.8	1.000000E+00
9.85	1.000000E+00
9.9	1.000000E+00
9.95	1.000000E+00

==> figs/h4_swap.dat <==
1.30	-0.00033395397961033600	-0.00029989556632176900
1.35	-6.58962929323752E-05	-0.0002070774584195700
1.4	-0.00022803798138319800	-0.0003462767435092070
1.45	-0.00038781889540950000	-0.00031090169861763900
1.5	-0.0002600048806648580	-0.00014698892659150900
1.55	-0.00022551785128152100	-0.0004181401330271540
1.6	-0.00020288673113983400	-0.0002662246057714110
1.65	-0.0002056505472996650	-0.00015483450894296300
1.7	-0.0003478464491541830	-0.00010013578373570200
1.75	-0.00044890647905497400	-0.00029614993302376900
1.8	-0.0002994355873798530	-0.0004673064425072260
1.85	-0.00042018960914717500	-0.00035877640048063100
1.9	-0.0001932409129031060	-0.00016328837507356100
1.95	-0.00029561113931132400	-0.0004642280716825710
2	-3.23267372046832E-05	-0.00026799774272361300
2.05	-4.81174994172775E-05	-2.27661721970794E-05
2.1	-0.00038831384599744000	-0.0005496431384217780
2.15	-0.00036890568702532100	-0.00044468705130064900
2.2	-0.00027979760911906200	-0.00012081270773185100
2.25	-0.00011492864272050300	-0.00036443678821175800
2.3	-0.0002860628235176400	-0.0004227710271430140
2.35	-8.4238865582009E-06	-0.0002136215739610360
2.4	-0.0003374712838198280	-0.0002749812675519600
2.45	-3.78850711138472E-05	-0.0003473719800665470
2.5	-0.0001151318691639840	2.68959895834337E-05
2.55	-0.00030992459555528200	-0.0002445896867327280
2.6	-0.00014275264620120600	6.26132774901851E-05
2.65	-0.00019472783836655700	-0.00032003476388240400
2.7	1.33368596004085E-05	7.98579650491049E-05
2.75	-0.0003640072275885110	-5.7368086688087E-05
2.8	0.00012883687141998800	6.35363149137417E-05
2.85	9.87230628085328E-05	2.33088231421194E-05
2.9	0.00011206691724986300	2.57491551473477E-05
2.95	-0.00016355757334182200	0.00012008968769619300
3	0.00014155613588255300	0.00022922256655444700
3.05	2.10241009085658E-05	-0.0004067497663025630
3.1	0.00021737385523711900	-9.64121380824959E-07
3.15	-0.00033142041038085700	-0.00020765885599297500
3.2	-0.00011788336056942800	-0.0002345590482965020
3.25	-0.00027389060289625200	-0.00010172521858252400
3.3	0.00013294744138920100	0.0001964700096812060
3.35	-0.0002021762094030150	-9.34661318689897E-05
3.4	-0.0003054524185067560	0.00013979156283658800
3.45	-0.00018805701528657000	1.63056896156439E-05
3.5	0.00023234572813728100	4.39793525263285E-05
3.55	-0.00015848389183194600	-0.00016731349745769500
3.6	-6.05593057952179E-05	-0.0002962895171832380
3.65	0.00020923780422767300	-0.00024799802078507400
3.7	-0.00015243355591305800	0.00020295709675931
3.75	0.00011949070841089800	0.0001654610519459730
3.8	0.00023877105168601500	2.76678126443166E-05
3.85	-9.28464528160519E-05	0.00022099990467269300
3.9	-0.00014887421265739500	-0.00012574219866203100
3.95	0.00019518122089185100	8.41351928175872E-05
4	8.32450817067357E-05	0.0002210642435654950
4.05	-9.01128435942848E-05	0.00017174019623565800
4.1	-0.00024120999493596700	-5.94192067110781E-05
4.15	0.00020920298570125700	-0.0001790035916718170
4.2	-0.00024168820710043800	3.43955830864052E-05
4.25	0.00020328467891942800	0.00011111256091514600
4.3	7.18729696751182E-05	0.00026721563068762100
4.35	-0.0001942526847994970	-0.00018224132111295800
4.4	0.00014280617554855700	-0.0001352832717574930
4.45	2.83455874291369E-05	-0.000194191628959725
4.5	-0.00023478730407956800	0.0001515037863501640
4.55	0.00022037138837816600	6.7779629300418E-05
4.6	-2.73565881687336E-05	-0.0002749051432568120
4.65	-0.0003107349813608190	0.00021150512489826400
4.7	9.90782640401036E-05	0.0003200829412379510
4.75	0.0002970095830810400	2.02144998637608E-05
4.8	4.53485732317815E-05	0.00021443844491367700
4.85	7.27790494674737E-05	0.00017186656879699500
4.9	-0.0001964457319119260	-0.00011448371205928200
4.95	-7.88844548715675E-05	0.0001953702353022990
5	-4.67085000125141E-05	-0.00020498450211152900
5.05	-6.07206760849713E-05	0.0001955105325173250
5.1	0.00019967029372338200	-6.08490450863527E-05
5.15	-0.00014793974246292800	0.0001745274985225640
5.2	0.00030466109341093400	-6.38462949200564E-06
5.25	-0.00020435611887703900	0.0002193609322835150
5.3	0.00011257197030324300	-0.00019689428566034400
5.35	0.00018961950583683300	0.00011017046695753600
5.4	-0.00021309334725246100	-7.20692542007601E-05
5.45	0.00016073090856487800	6.05592031488935E-06
5.5	-0.00011957374873252900	0.00019317431511244700
5.55	8.18909744379224E-05	0.00014683133917968400
5.6	0.00020481527204782200	2.43238059480401E-05
5.65	0.00016927198217944200	9.73062595972083E-05
5.7	0.00022209759384762200	0.00012648445183646400
5.75	9.94092930843947E-05	0.00023140919264099100
5.8	0.00016811481124832600	0.00020156623632295700
5.85	-0.0002473183319981830	-0.00010345014885457000
5.9	0.00017059731499673600	0.000118680419624645
5.95	3.27084151684309E-05	0.00020125634784836000
6	-0.00014590197645832100	0.00023235977617786200
6.05	5.47026835663056E-05	-0.0001919009593123490
6.1	0.00020208305663494400	-7.8962787391066E-05
6.15	-0.00018595996256203100	-9.86269229237194E-05
6.2	7.25873329305178E-05	-8.71638623789077E-05
6.25	7.3650855740053E-05	0.00020317991406633200
6.3	9.10491863448464E-05	0.00014544624646519700
6.35	9.60615638237772E-06	-0.0001693151543750740
6.4	3.09887274278073E-05	0.00019441215258972000
6.45	0.00012146293578297100	0.0002013188032941430
6.5	9.76529241595558E-05	-0.00011908019246870200
6.55	0.00012595707145917700	-8.63529640511967E-05
6.6	0.00015122625857932900	-5.67133062880174E-05
6.65	6.27032478190139E-05	-1.67813350907016E-05
6.7	-0.00013561104780810200	2.2015916662383E-05
6.75	7.21797269690713E-05	5.00239397664613E-05
6.8	4.21309101574025E-05	1.90928882719475E-05
6.85	4.16039170756705E-05	1.44290750545319E-05
6.9	-3.86103253561E-05	1.28537315084017E-06
6.95	9.0451292065704E-05	0.00011195910196943500
7	-0.00013580821117876500	-0.00015083735355272100
7.05	0.00018783730721471300	-5.46599917435486E-05
7.1	-7.65137966969473E-05	7.83988489370262E-06
7.15	1.35686256020212E-06	1.67419818151067E-05
7.2	4.33583812315992E-06	2.23225830627291E-05
7.25	3.12147869248905E-06	2.41990972557797E-05
7.3	1.32000446803511E-07	2.43635028972226E-05
7.35	-3.6630549756215E-06	-1.96946862780407E-05
7.4	5.97559703196345E-06	-7.51688194538973E-07
7.45	-3.38197903357188E-06	2.1556614255393E-05
7.5	-1.23094502239954E-05	6.75185569430894E-06
7.55	1.53389260716623E-06	1.19130689642282E-05
7.6	2.37522429394354E-05	-2.32241063735905E-05
7.65	1.12203772799113E-05	-1.34090812147324E-05
7.7	1.21590176908538E-05	-5.02290348794624E-06
7.75	-3.0425858610078E-07	-1.04587758035057E-05
7.8	4.48658376760639E-06	2.6093614403743E-06
7.85	1.43745976130464E-06	-1.18507869809404E-05
7.9	5.38289902603155E-06	5.55585750883535E-06
7.95	1.24237121744321E-06	-1.0729983416804E-05
8	-8.85948984536152E-06	6.18448313534967E-07
8.05	-4.60187664021567E-06	-9.67641148428849E-06
8.1	-2.52767532826103E-06	6.48200011000308E-06
8.15	-7.17738331795579E-06	-5.78277702130113E-06
8.2	7.50780177889911E-06	-1.7228813134522E-06
8.25	-6.98186138751219E-06	-3.77915005845963E-06
8.3	7.22730522298909E-06	1.48098566040693E-06
8.35	6.3960692272692E-06	5.82738322947901E-06
8.4	3.5442176321474E-06	-1.00021578657615E-05
8.45	5.81560566641013E-06	2.94372617108022E-07
8.5	5.20886066660418E-06	6.68129216338929E-06
8.55	1.57651437024102E-06	-6.51127911492297E-06
8.6	6.53314772014523E-06	-1.01328288125079E-06
8.65	1.34094521191313E-07	5.79168775890889E-06
8.7	2.98320685653926E-06	-5.21540966787247E-06
8.75	-2.34010045630368E-06	1.66956090840187E-06
8.8	2.30354802369558E-06	-6.47140382621806E-06
8.85	-2.11608810998827E-06	-1.34775113189787E-06
8.9	3.85035230018979E-06	3.25611776732337E-06
8.95	3.57139299907719E-06	1.92694923970301E-06
9	-1.18729272767252E-06	3.38775274444398E-06
9.05	5.04745880649632E-07	-4.18226807485478E-06
9.1	-3.02830829326922E-06	-3.95666577872558E-06
9.15	-1.14301857503491E-06	1.63256961102789E-06
9.2	1.38924341059877E-06	-1.26487436363319E-06
9.25	-1.23453242809379E-06	1.5518768982503E-06
9.3	1.08418163769682E-06	1.06501719194637E-06
9.35	2.72913715113353E-06	1.57979388689765E-06
9.4	1.3860172224441E-06	-1.20620677628564E-06
9.45	9.06517651060787E-07	1.15852335684555E-06
9.5	-3.28582913562669E-08	1.72645820140714E-06
9.55	-2.62252043354586E-06	2.99070476531941E-06
9.6	-1.26814887626641E-06	1.34745927627924E-06
9.65	1.07323546957849E-06	1.13154349992651E-06
9.7	2.29623485815272E-06	1.58834886634701E-06
9.75	1.75661293037359E-06	5.4102473962319E-08
9.8	1.91960948680259E-06	-1.87800191977735E-06
9.85	1.73747773126796E-07	-4.1577547318295E-07
9.9	8.46781926253497E-07	-3.66350050167761E-07
9.95	2.88430991842779E-06	-1.04406554665221E-06

==> figs/h4_xfer.dat <==
1.30	0.012160408407062000	0.012343978750960600
1.35	0.012277787419221700	0.012491794692581700
1.4	0.01237235080429890	0.01259552347878060
1.45	0.012438168269940700	0.012660659701995500
1.5	0.012467564877383000	0.012694657234557600
1.55	0.012468038788423400	0.012690053085376600
1.6	0.012431878060980700	0.012654613542529300
1.65	0.012363626255597200	0.01258365562332520
1.7	0.012263509849998100	0.012477450133517400
1.75	0.012127663837386100	0.012340456341160900
1.8	0.011960429760774200	0.012168635116995000
1.85	0.01176118474669990	0.011964153255019400
1.9	0.011529241589267300	0.011729321785579800
1.95	0.011267973891319400	0.011462776810173400
2	0.010976303807697000	0.011167444419552700
2.05	0.010657618083137400	0.010843105958520000
2.1	0.010311926288879700	0.010492971219123700
2.15	0.00994259716131727	0.01011773440726370
2.2	0.009550448059645190	0.009720874968259760
2.25	0.009138655928638440	0.009304260360035920
2.3	0.008710049814115900	0.00887052658033908
2.35	0.008267973297806510	0.008422308111249200
2.4	0.007814464996664110	0.00796381251657723
2.45	0.007353830228268010	0.007497583408139180
2.5	0.00688916784467149	0.007027226470503080
2.55	0.006423529958486620	0.0065568977331413400
2.6	0.005961444010304110	0.00608927842986487
2.65	0.005505772461967920	0.0056281379497883600
2.7	0.005060042299945040	0.005176448714463260
2.75	0.004627063747396260	0.004738169802111460
2.8	0.004209890292932630	0.0043153941577280800
2.85	0.0038108490399108500	0.003910989955470240
2.9	0.003432356474548950	0.0035266995255821500
2.95	0.0030755698609094000	0.0031647669789541200
3	0.0027420228106426900	0.002826140808489500
3.05	0.002432499775907610	0.0025116438296619100
3.1	0.0021473864230957500	0.0022216392282920200
3.15	0.001886613249905550	0.0019561293164849600
3.2	0.0016497710591738700	0.0017147160800794500
3.25	0.0014361137410387900	0.0014966906733095600
3.3	0.001244651939739200	0.0013010460251431800
3.35	0.0010741691992005600	0.0011265715184206700
3.4	0.0009232841802966360	0.0009719042278461140
3.45	0.0007905194692073840	0.0008355675176214790
3.5	0.0006743381819052140	0.000716036571078507
3.55	0.0005732249421262750	0.0006117451437438980
3.6	0.00048579139046132000	0.0005213712908546510
3.65	0.0004100922229423220	0.00044289150587657400
3.7	0.00034529032868834800	0.0003755133553622170
3.75	0.00028990078329276400	0.0003176847964893320
3.8	0.00024272204370540300	0.00026825231666520800
3.85	0.00020268661722150000	0.00022612968146540500
3.9	0.00016882306826554500	0.00019034306340665400
3.95	0.00014027562671963600	0.00016000994411367300
4	0.0001162772045541530	0.0001343616612078710
4.05	9.61610213406944E-05	0.00011271656339749100
4.1	7.93426583320392E-05	9.44889003334265E-05
4.15	6.53108608068125E-05	7.91598951716075E-05
4.2	5.3635423713869E-05	6.62905505159933E-05
4.25	4.3938852307342E-05	5.5499197581781E-05
4.3	3.59015756238785E-05	4.64599523560477E-05
4.35	2.92600739934806E-05	3.88949001429263E-05
4.4	2.37821154042692E-05	3.25683249702781E-05
4.45	1.90748146736429E-05	2.74799417536058E-05
4.5	1.51893285793709E-05	2.32335655205568E-05
4.55	1.19946226530807E-05	1.96945428521462E-05
4.6	9.37989238442249E-06	1.67431475244832E-05
4.65	7.24318879721094E-06	1.42751207073085E-05
4.7	5.49968591047752E-06	1.22159246888024E-05
4.75	4.0746340716524E-06	1.04975972464875E-05
4.8	2.92995922270392E-06	9.05815480204395E-06
4.85	2.00112647950665E-06	7.84903414457042E-06
4.9	1.25013038518965E-06	6.83845167488732E-06
4.95	6.55445680949762E-07	5.98585562537133E-06
5	1.85408356154163E-07	5.26727040088667E-06
5.05	-1.86933653769299E-07	4.65796858562922E-06
5.1	-4.76049189853622E-07	4.13975562719776E-06
5.15	-6.9792057053925E-07	3.70205106265053E-06
5.2	-8.67145305429874E-07	3.32938719852471E-06
5.25	-9.99011327516294E-07	3.00232823550272E-06
5.3	-1.08144220592606E-06	2.72490041740925E-06
5.35	-1.1395847954204E-06	2.48230543458819E-06
5.4	-1.17218733133525E-06	2.269382829485E-06
5.45	-1.18499997396077E-06	2.08278361971344E-06
5.5	-1.186320237512E-06	1.91894319087533E-06
5.55	-1.17383731767045E-06	1.77862487499445E-06
5.6	-1.15831936590437E-06	1.64779294538035E-06
5.65	-1.12805400184472E-06	1.5298935300695E-06
5.7	-1.09947724112521E-06	1.42592458365415E-06
5.75	-1.06370311545416E-06	1.33291986636247E-06
5.8	-1.02619701921616E-06	1.24676684676443E-06
5.85	-9.83841469618671E-07	1.16492472523789E-06
5.9	-9.44138213803842E-07	1.09052505883427E-06
5.95	-9.05427005576238E-07	1.02365370389097E-06
6	-8.64766959115153E-07	9.62711792085602E-07
6.05	-8.26154225892875E-07	9.04772634491454E-07
6.1	-7.8453777475759E-07	8.51430604328562E-07
6.15	-7.48377738095383E-07	8.02716193247009E-07
6.2	-7.12064076852566E-07	7.57548978598593E-07
6.25	-6.77721405267561E-07	7.1034538326526E-07
6.3	-6.41560756064978E-07	6.70837299994584E-07
6.35	-6.08280691855729E-07	6.34285872513642E-07
6.4	-5.75868274345604E-07	5.97248539871779E-07
6.45	-5.42343734823462E-07	5.61791153468804E-07
6.5	-5.12663349076516E-07	5.29706779086611E-07
6.55	-4.86115506993507E-07	4.94676139752635E-07
6.6	-4.54187960091611E-07	4.6788097563486E-07
6.65	-4.34663635819899E-07	4.46087025204193E-07
6.7	-4.11209957897137E-07	4.15866141946953E-07
6.75	-3.79631007240739E-07	3.87259823495926E-07
6.8	-3.62155190004387E-07	3.673366528043E-07
6.85	-3.37255518178176E-07	3.45110442621059E-07
6.9	-3.20777713637794E-07	3.23149062117719E-07
6.95	-2.9615596342092E-07	2.98047179196775E-07
7	-2.75159744269012E-07	2.79152073590041E-07
7.05	-2.54982823814447E-07	2.61193359108224E-07
7.1	-2.37674898390965E-07	2.39453306578772E-07
7.15	-2.19856094408223E-07	2.25519346986223E-07
7.2	-2.06529169422768E-07	2.07901074405403E-07
7.25	-1.96757408925534E-07	1.9974252636711E-07
7.3	-1.85807066203943E-07	1.82558702767601E-07
7.35	-1.73357179597278E-07	1.72681505672691E-07
7.4	-1.61474987171011E-07	1.67298335578001E-07
7.45	-1.51119962694029E-07	1.48873396564652E-07
7.5	-1.42466498931533E-07	1.38708667406288E-07
7.55	-1.37024430836655E-07	1.33958901793528E-07
7.6	-1.20172638668591E-07	1.22664139777405E-07
7.65	-1.11451171288545E-07	1.12795357727083E-07
7.7	-1.12573019923118E-07	1.13579823190893E-07
7.75	-1.06655172689449E-07	9.69587405953618E-08
7.8	-9.10522758322574E-08	1.00198928073931E-07
7.85	-8.93473382448394E-08	9.42290925280313E-08
7.9	-8.49603228246059E-08	7.93330414358401E-08
7.95	-7.86228206130533E-08	8.11348439870416E-08
8	-7.90893868346051E-08	7.84989861235017E-08
8.05	-6.02824330020278E-08	6.20374363614775E-08
8.1	-6.23311781692155E-08	6.55042434256503E-08
8.15	-5.3964128468005E-08	6.25970842341533E-08
8.2	-5.02166863002608E-08	4.98974562756287E-08
8.25	-4.77066678341586E-08	3.67920450445193E-08
8.3	-4.57551865687885E-08	4.1823714400224E-08
8.35	-4.36212789224478E-08	4.04441740443913E-08
8.4	-5.04350684962028E-08	4.59442453528386E-08
8.45	-3.85445545871442E-08	3.76149906547271E-08
8.5	-3.6958551952844E-08	3.05955112773992E-08
8.55	-3.08429004430885E-08	3.2699027349975E-08
8.6	-2.86775943318459E-08	2.67196053522717E-08
8.65	-2.27373819297792E-08	1.83377947078708E-08
8.7	-2.66048802612492E-08	3.15514821383362E-08
8.75	-2.58197655891023E-08	3.55984049753963E-08
8.8	-3.40278539653597E-08	2.28786018617059E-08
8.85	-7.93682090435841E-09	3.32876534298584E-08
8.9	-4.19761042667512E-08	3.1965456294604E-08
8.95	-9.52609388636033E-09	2.70317191318346E-08
9	-1.67550345763503E-08	8.09213498088149E-09
9.05	-2.79630529853078E-08	1.56879166546754E-08
9.1	-1.42449123181874E-08	-2.87544533804093E-10
9.15	-2.23915189762781E-08	2.97112701910883E-08
9.2	-1.22255316957153E-08	2.76500643939067E-08
9.25	-1.2543935306859E-08	-2.66444661284374E-09
9.3	-2.68060766851129E-08	2.09599460725293E-08
9.35	4.41387836220419E-09	-4.69930432094118E-10
9.4	8.55673283679561E-10	-5.82770513296456E-09
9.45	-2.06784765030507E-08	8.4310186373955E-09
9.5	-3.23228494176122E-09	1.39346415867155E-08
9.55	-2.67874731620401E-09	6.2081174448628E-09
9.6	-5.58654480824496E-09	-4.23016047801577E-09
9.65	-1.69420991705426E-08	1.78291119919468E-08
9.7	-5.85085770411039E-09	6.00096843246568E-09
9.75	-1.04051358903399E-08	-1.16697738000105E-08
9.8	-9.97364632668075E-09	-1.24718736925274E-08
9.85	7.2297925500836E-09	1.15452938784392E-08
9.9	7.54739954165695E-09	1.11592998824211E-08
9.95	1.32640686557266E-08	-1.5794674704183E-08

==> figs/h50_ene.dat <==
0.945	-14.44338173	-14.48515602
1.134	-21.10530872	-21.15847590
1.323	-24.34767774	-24.41032653
1.512	-25.84196722	-25.91918968
1.701	-26.43827749	-26.49389543
1.890	-26.52189433	-26.55423838
2.079	-26.33042328	-26.35269448
2.268	-25.96560677	-25.98235157
2.457	-25.53883983	-25.55116784
2.646	-25.16700364	-25.17283682
2.835	-24.76739250	-24.77121870
3.024	-24.42148918	-24.42385007
3.213	-24.14008341	-24.14145702
3.402	-23.92526591	-23.92604557
3.590	-23.77251071	-23.77305474
3.779	-23.67279027	-23.67308264
3.968	-23.61342469	-23.61351923
4.157	-23.57019416	-23.57025407
4.346	-23.53185156	-23.53188556
4.535	-23.50765753	-23.50767629
4.724	-23.47902721	-23.47906000
4.913	-23.47086317	-23.47087124
5.102	-23.46605845	-23.46606470
5.291	-23.46385483	-23.46386059
5.480	-23.46254541	-23.46255121
5.669	-23.46198387	-23.46198536

==> figs/h50_pt.dat <==
0.945	-4.1774E-02
1.134	-5.3167E-02
1.323	-6.2649E-02
1.512	-7.7222E-02
1.701	-5.5618E-02
1.890	-3.2344E-02
2.079	-2.2271E-02
2.268	-1.6745E-02
2.457	-1.2328E-02
2.646	-5.8332E-03
2.835	-3.8262E-03
3.024	-2.3609E-03
3.213	-1.3736E-03
3.402	-7.7966E-04
3.590	-5.4403E-04
3.779	-2.9237E-04
3.968	-9.4542E-05
4.157	-5.9916E-05
4.346	-3.3997E-05
4.535	-1.8763E-05
4.724	-3.2791E-05
4.913	-8.0713E-06
5.102	-6.2448E-06
5.291	-5.7659E-06
5.480	-5.7917E-06
5.669	-1.4853E-06

==> figs/h8_dble.dat <==
1.30	4.681417E-04	7.395419E-04	8.2831234E-04
1.35	4.701104E-04	7.170560E-04	8.3434354E-04
1.4	4.721688E-04	6.990494E-04	8.3979900E-04
1.45	4.731953E-04	6.844066E-04	8.4555856E-04
1.5	4.724529E-04	6.717619E-04	8.5545328E-04
1.55	4.684211E-04	6.600138E-04	8.6559269E-04
1.6	4.609202E-04	6.488019E-04	8.7328584E-04
1.65	4.482434E-04	6.369046E-04	8.8268474E-04
1.7	4.295333E-04	6.239557E-04	8.9022052E-04
1.75	4.034472E-04	6.094349E-04	8.8953256E-04
1.8	3.695331E-04	5.932153E-04	8.8736689E-04
1.85	3.264909E-04	5.750177E-04	8.8796336E-04
1.9	2.735187E-04	5.547592E-04	8.7631895E-04
1.95	2.123276E-04	5.331308E-04	8.6644851E-04
2	1.339755E-04	5.080740E-04	8.5657807E-04
2.05	1.692993E-04	4.818835E-04	8.4117267E-04
2.1	2.485256E-04	4.540907E-04	8.1501525E-04
2.15	3.711186E-04	4.249388E-04	7.8846847E-04
2.2	5.003076E-04	3.951920E-04	7.4856996E-04
2.25	6.454428E-04	3.643094E-04	7.0867144E-04
2.3	8.013526E-04	3.327976E-04	6.6877293E-04
2.35	9.596219E-04	3.020967E-04	6.2887441E-04
2.4	1.126938E-03	2.715613E-04	5.9000355E-04
2.45	1.296779E-03	2.419139E-04	5.4873854E-04
2.5	1.466574E-03	2.134916E-04	5.0595445E-04
2.55	1.633942E-03	1.866691E-04	4.6299349E-04
2.6	1.794754E-03	1.616989E-04	4.1996379E-04
2.65	1.946515E-03	1.475188E-04	3.7855347E-04
2.7	2.083767E-03	1.176811E-04	3.3714316E-04
2.75	2.206039E-03	9.890696E-05	3.2305923E-04
2.8	2.307526E-03	8.215225E-05	2.6197073E-04
2.85	2.388224E-03	6.757244E-05	2.4946322E-04
2.9	2.445785E-03	5.497262E-05	2.1744363E-04
2.95	2.478736E-03	4.425219E-05	1.8810859E-04
3	2.486628E-03	3.525377E-05	1.6143634E-04
3.05	2.470005E-03	2.779764E-05	1.3695470E-04
3.1	2.430441E-03	2.169795E-05	1.1621432E-04
3.15	2.369474E-03	1.677131E-05	9.7879124E-05
3.2	2.289395E-03	1.283993E-05	8.1703994E-05
3.25	2.193158E-03	9.739897E-06	6.7987001E-05
3.3	2.083776E-03	7.349058E-06	4.7117802E-05
3.35	1.964378E-03	5.482787E-06	3.8311184E-05
3.4	1.838423E-03	4.058258E-06	3.0677219E-05
3.45	1.708686E-03	2.963835E-06	3.0920251E-05
3.5	1.577691E-03	2.159919E-06	2.5076433E-05
3.55	1.448190E-03	1.563537E-06	2.0754962E-05
3.6	1.321897E-03	1.124760E-06	1.7067077E-05
3.65	1.200529E-03	8.044023E-07	1.4041894E-05
3.7	1.085469E-03	5.721823E-07	1.1370132E-05
3.75	9.772094E-04	4.049438E-07	9.1986444E-06
3.8	8.766082E-04	2.852378E-07	7.5457029E-06
3.85	7.838346E-04	2.000593E-07	6.0156862E-06
3.9	6.988766E-04	1.397298E-07	4.9187966E-06
3.95	6.215844E-04	9.722968E-08	4.0179101E-06
4	5.516844E-04	6.740160E-08	3.1108571E-06
4.05	4.889018E-04	4.655719E-08	2.5120479E-06
4.1	4.326077E-04	3.204414E-08	2.0874207E-06
4.15	3.824457E-04	2.197907E-08	1.7012987E-06
4.2	3.377383E-04	1.504197E-08	1.3021375E-06
4.25	2.981910E-04	1.031116E-08	1.0604778E-06
4.3	2.631051E-04	7.054427E-09	8.8556551E-07
4.35	2.320963E-04	4.817900E-09	7.3218341E-07
4.4	2.046503E-04	3.285367E-09	5.3561139E-07
4.45	1.806327E-04	2.236447E-09	4.3826578E-07
4.5	1.593648E-04	1.520597E-09	3.9531878E-07
4.55	1.407138E-04	1.034836E-09	2.7286439E-07
4.6	1.243344E-04	7.477179E-10	2.6463572E-07
4.65	1.099083E-04	5.437006E-10	1.9102204E-07
4.7	9.719888E-05	3.969478E-10	1.5455927E-07
4.75	8.600694E-05	2.918608E-10	1.2396448E-07
4.8	7.612604E-05	2.150678E-10	1.1728199E-07
4.85	6.747885E-05	1.596280E-10	8.0537636E-08
4.9	5.983539E-05	1.191544E-10	7.2145931E-08
4.95	5.310992E-05	8.997373E-11	6.9241140E-08
5	4.719072E-05	7.160710E-11	6.3083749E-08
5.05	4.190232E-05	5.732553E-11	5.0027017E-08
5.1	3.726574E-05	4.687198E-11	2.2808211E-08
5.15	3.316295E-05	4.019516E-11	2.2323795E-08
5.2	2.955247E-05	3.479442E-11	2.7186298E-08
5.25	2.622396E-05	2.941103E-11	1.3822292E-08
5.3	2.337730E-05	2.539082E-11	1.0299004E-08
5.35	2.108987E-05	2.108461E-11	1.5238982E-08
5.4	1.860013E-05	1.798896E-11	1.6851189E-08
5.45	1.658958E-05	1.449119E-11	5.1069118E-09
5.5	1.494690E-05	1.208731E-11	4.1439736E-09
5.55	1.333007E-05	9.631981E-12	8.3410204E-09
5.6	1.192530E-05	8.391530E-12	5.8137461E-09
5.65	1.067038E-05	7.027810E-12	7.0050670E-09
5.7	9.540503E-06	5.404752E-12	5.8288799E-09
5.75	8.527199E-06	4.394877E-12	4.1221812E-09
5.8	7.638292E-06	3.445211E-12	5.2677760E-09
5.85	6.836756E-06	3.110901E-12	2.2383980E-09
5.9	6.129557E-06	3.071541E-12	2.7035040E-09
5.95	5.495414E-06	2.133810E-12	2.1617005E-09
6	4.916923E-06	2.030504E-12	2.1912241E-09
6.05	4.330319E-06	1.393334E-12	1.2828833E-09
6.1	3.861600E-06	1.160157E-12	1.4117916E-09
6.15	3.476956E-06	1.389306E-12	6.5275542E-10
6.2	3.258965E-06	6.109288E-13	2.6320112E-09
6.25	2.842751E-06	4.204436E-13	7.2009366E-10
6.3	2.559154E-06	9.072959E-13	7.6599706E-10
6.35	2.311985E-06	5.756226E-13	1.4154337E-09
6.4	2.071265E-06	4.468575E-13	6.8167931E-10
6.45	1.861415E-06	5.624070E-13	9.9244562E-10
6.5	1.652990E-06	6.403878E-13	6.4399433E-10
6.55	1.493194E-06	2.042353E-13	7.7891199E-10
6.6	1.354921E-06	5.166614E-13	7.7930341E-10
6.65	1.226070E-06	2.207018E-13	7.1066851E-10
6.7	1.084850E-06	4.484497E-13	6.9645569E-10
6.75	9.943071E-07	4.175443E-13	4.8509399E-10
6.8	8.560752E-07	2.858419E-13	2.5990068E-10
6.85	7.791756E-07	1.622595E-13	2.0571654E-10
6.9	6.942387E-07	2.992505E-13	1.6505335E-10
6.95	6.259761E-07	5.341174E-13	2.4824019E-10
7	5.598730E-07	3.624516E-13	3.5382503E-10
7.05	5.048793E-07	2.870026E-13	2.7992013E-10
7.1	4.418038E-07	2.502979E-13	1.7956445E-10
7.15	4.032617E-07	2.111200E-13	1.7757807E-10
7.2	3.624953E-07	1.155956E-13	1.6749883E-10
7.25	3.247079E-07	3.502450E-13	1.7666711E-10
7.3	2.910360E-07	2.522659E-13	1.5258446E-10
7.35	2.602638E-07	2.916782E-13	1.3267802E-10
7.4	2.330102E-07	1.797411E-13	1.2467800E-10
7.45	2.091059E-07	1.432260E-13	1.0005841E-10
7.5	1.873183E-07	2.752364E-14	1.1921108E-10
7.55	1.685862E-07	1.907818E-13	8.6641351E-11
7.6	1.522466E-07	1.441012E-13	7.1647781E-11
7.65	1.347284E-07	5.106651E-14	7.0777556E-11
7.7	1.217990E-07	2.051822E-13	9.0719210E-11
7.75	1.103027E-07	1.276800E-13	5.0506024E-11
7.8	1.006192E-07	5.688420E-14	6.9476142E-11
7.85	8.862544E-08	9.292459E-14	6.0278727E-11
7.9	7.975283E-08	1.054641E-13	6.6619786E-11
7.95	7.060220E-08	6.165729E-14	5.2139708E-11
8	6.519905E-08	9.095864E-14	3.6776933E-11
8.05	5.673166E-08	6.709155E-14	3.5806800E-11
8.1	5.175593E-08	9.207847E-14	4.4203639E-11
8.15	4.645324E-08	6.839142E-14	3.3421570E-11
8.2	4.275812E-08	6.998737E-14	3.6048926E-11
8.25	3.825974E-08	6.432413E-14	3.6926469E-11
8.3	3.637583E-08	7.282989E-14	3.6915863E-11
8.35	3.091495E-08	5.280186E-14	3.8768515E-11
8.4	3.181997E-08	9.323160E-14	5.0114302E-11
8.45	2.406881E-08	7.711321E-14	2.9218355E-11
8.5	2.296400E-08	3.237989E-14	3.3232724E-11
8.55	2.475309E-08	3.829241E-14	2.5211051E-11
8.6	2.288424E-08	6.616913E-14	2.6069632E-11
8.65	1.576370E-08	8.428719E-14	3.2677577E-11
8.7	2.227399E-08	7.728213E-14	3.2841231E-11
8.75	1.939151E-08	5.343696E-14	2.8973340E-11
8.8	1.447886E-08	6.104459E-14	2.5363944E-11
8.85	8.533290E-09	7.200678E-14	2.7753469E-11
8.9	8.363934E-09	1.415804E-13	3.4886418E-11
8.95	1.315675E-08	1.089375E-13	3.3438622E-11
9	1.787303E-08	8.985362E-14	3.2614634E-11
9.05	9.811278E-09	1.153379E-13	3.6909289E-11
9.1	1.636797E-08	3.846847E-13	2.6953340E-11
9.15	1.405736E-08	8.177129E-14	3.6900369E-11
9.2	1.523786E-08	2.077427E-13	2.8855681E-11
9.25	8.212886E-09	4.425643E-13	3.2951963E-11
9.3	2.762513E-08	5.418894E-13	4.1397055E-11
9.35	1.616543E-08	8.531260E-13	3.3971404E-11
9.4	1.126845E-08	1.125661E-12	2.9331887E-11
9.45	1.574454E-08	2.838941E-12	2.8988416E-11
9.5	2.467673E-08	2.499655E-12	4.5484684E-11
9.55	6.109168E-09	4.949039E-12	5.1684293E-11

==> figs/h8_pt_abs.dat <==
1.35	-3.0445E-03	-3.0443E-03
1.4	-2.9045E-03	-2.9046E-03
1.45	-2.7836E-03	-2.7841E-03
1.5	-2.6752E-03	-2.6750E-03
1.55	-2.5733E-03	-2.5731E-03
1.6	-2.4766E-03	-2.4765E-03
1.65	-2.3808E-03	-2.3812E-03
1.7	-2.2850E-03	-2.2843E-03
1.75	-2.1869E-03	-2.1870E-03
1.8	-2.0866E-03	-2.0868E-03
1.85	-1.9841E-03	-1.9838E-03
1.9	-1.8779E-03	-1.8788E-03
1.95	-1.7645E-03	-1.7653E-03
2	-1.6598E-03	-1.6600E-03
2.05	-1.5479E-03	-1.5481E-03
2.1	-1.4348E-03	-1.4351E-03
2.15	-1.3222E-03	-1.3228E-03
2.2	-1.2066E-03	-1.2091E-03
2.25	-1.0971E-03	-1.0994E-03
2.3	-9.9144E-04	-9.9384E-04
2.35	-8.8536E-04	-8.8799E-04
2.4	-7.8632E-04	-7.8814E-04
2.45	-6.9224E-04	-6.9434E-04
2.5	-6.0383E-04	-6.0624E-04
2.55	-5.2229E-04	-5.2526E-04
2.6	-4.4738E-04	-4.5043E-04
2.65	-3.8011E-04	-3.8351E-04
2.7	-3.1892E-04	-3.2364E-04
2.75	-2.6602E-04	-2.6961E-04
2.8	-2.1844E-04	-2.2183E-04
2.85	-1.7855E-04	-1.8291E-04
2.9	-1.4414E-04	-1.4808E-04
2.95	-1.1525E-04	-1.1922E-04
3	-9.1229E-05	-9.4597E-05
3.05	-7.1455E-05	-7.4853E-05
3.1	-5.5495E-05	-5.8755E-05
3.15	-4.2745E-05	-4.5650E-05
3.2	-3.2573E-05	-3.5330E-05
3.25	-2.4622E-05	-2.7255E-05
3.3	-1.8367E-05	-2.0432E-05
3.35	-1.3703E-05	-1.5582E-05
3.4	-1.0161E-05	-1.1837E-05
3.45	-7.5045E-06	-9.0086E-06
3.5	-5.5404E-06	-6.9004E-06
3.55	-4.0036E-06	-5.0619E-06
3.6	-2.9165E-06	-3.9456E-06
3.65	-2.1557E-06	-3.0086E-06
3.7	-1.6049E-06	-2.3970E-06
3.75	-1.1267E-06	-2.4111E-06
3.8	-8.1481E-07	-1.4111E-06
3.85	-5.9567E-07	-1.0676E-06
3.9	-4.3599E-07	-1.1719E-06
3.95	-3.2889E-07	-7.6464E-07
4	-2.7912E-07	-6.4973E-07
4.05	-1.8719E-07	-1.1515E-06
4.1	-1.5291E-07	-4.8282E-07
4.15	-1.2461E-07	-1.0675E-06
4.2	-1.0824E-07	-4.4559E-07
4.25	-1.0106E-07	-5.4306E-07
4.3	-6.6997E-08	-4.4766E-07
4.35	-1.4163E-07	-3.1650E-07
4.4	-6.4704E-08	-3.3463E-07
4.45	-5.0805E-08	-4.5883E-07
4.5	-4.9018E-08	-1.2931E-06
4.55	-3.9793E-08	-3.0867E-07
4.6	-4.5538E-08	-3.6204E-07
4.65	-3.9236E-08	-3.2625E-07
4.7	-4.0516E-08	-3.4129E-07
4.75	-3.2967E-08	-4.4252E-07
4.8	-5.4708E-08	-3.4434E-07
4.85	-3.4687E-08	-2.8302E-07
4.9	-6.4379E-08	-3.4510E-07
4.95	-3.9755E-08	-5.5478E-07
5	-1.0051E-07	-4.1310E-07
5.05	-3.8666E-08	-3.2099E-07
5.1	-3.3354E-08	-3.3390E-07
5.15	-3.8689E-08	-3.3229E-07
5.2	-5.3765E-08	-2.7361E-07
5.25	-5.1945E-08	-1.1460E-06
5.3	-4.3847E-08	-3.0903E-07
5.35	-2.1611E-07	-3.2122E-07
5.4	-3.3943E-08	-3.4698E-07
5.45	-3.3943E-08	-3.9822E-07
5.5	-7.4654E-08	-3.5941E-07
5.55	-3.2776E-08	-3.4239E-07
5.6	-3.8255E-08	-3.1651E-07
5.65	-4.2929E-08	-3.1390E-07
5.7	-2.9113E-08	-3.4384E-07
5.75	-2.9727E-08	-1.3879E-06
5.8	-4.9725E-08	-3.4542E-07
5.85	-3.8982E-08	-3.6797E-07
5.9	-3.0812E-08	-4.5915E-07
5.95	-3.1284E-08	-3.7027E-07
6	-2.7438E-08	-2.9385E-07
6.05	-3.7335E-08	-1.2408E-06
6.1	-4.5217E-08	-1.1378E-06
6.15	-3.3418E-08	-3.9384E-07
6.2	-1.0964E-07	-3.8238E-07
6.25	-3.1119E-08	-1.6638E-11
6.3	-4.6128E-08	-4.7008E-07
6.35	-3.0922E-08	-3.6923E-07
6.4	-2.4494E-08	-2.9118E-07
6.45	-2.7382E-08	-2.2988E-07
6.5	-2.4165E-08	-1.8060E-07
6.55	-1.7435E-08	-1.4255E-07
6.6	-2.3925E-08	-1.1270E-07
6.65	-2.3645E-08	-8.8211E-08
6.7	-2.3287E-08	-6.8800E-08
6.75	-2.5020E-08	-5.4226E-08
6.8	-1.7192E-08	-4.2894E-08
6.85	-1.8638E-08	-3.3613E-08
6.9	-5.0262E-09	-2.6392E-08
6.95	-6.2241E-09	-2.0743E-08
7	-5.6511E-09	-1.6247E-08
7.05	-7.3938E-09	-1.2694E-08
7.1	-4.7766E-09	-1.0171E-08
7.15	-1.7225E-09	-7.8819E-09
7.2	-1.5116E-09	-6.1857E-09
7.25	-1.5968E-09	-4.8557E-09
7.3	-1.0790E-09	-3.8551E-09
7.35	-1.1054E-09	-3.0145E-09
7.4	-2.4155E-10	-2.3374E-09
7.45	-2.4640E-10	-1.8549E-09
7.5	-3.7105E-10	-1.4188E-09
7.55	-2.7881E-10	-1.2004E-09
7.6	-2.6761E-11	-9.2494E-10
7.65	-4.4480E-11	-7.1927E-10
7.7	-6.1539E-11	-5.6125E-10
7.75	-7.1198E-11	-4.3564E-10
7.8	-7.7739E-11	-3.6545E-10
7.85	-1.7049E-10	-2.8530E-10
7.9	-1.7930E-10	-2.4748E-10
7.95	-2.0665E-10	-1.7190E-10
8	-2.0231E-11	-1.4408E-10
8.05	-7.7240E-12	-1.2345E-10
8.1	-9.1882E-12	-7.9809E-11
8.15	-2.1244E-11	-9.6204E-11
8.2	-1.0692E-11	-7.0843E-11
8.25	-2.4394E-10	-6.3671E-11
8.3	-1.1662E-10	-7.2773E-11
8.35	-4.8621E-12	-6.6932E-11
8.4	-1.3468E-12	-5.9138E-11
8.45	-1.5809E-11	-2.1952E-11
8.5	-1.1515E-11	-2.6115E-11
8.55	-2.3954E-12	-2.8537E-11
8.6	-1.1014E-11	-1.8707E-11
8.65	-1.5940E-11	-2.7739E-11
8.7	-1.2460E-11	-2.6616E-11
8.75	-1.4003E-12	-2.0239E-11
8.8	-8.0850E-12	-2.0039E-11
8.85	-1.5503E-11	-1.4392E-11
8.9	-2.8664E-12	-1.4036E-11
8.95	-1.6164E-12	-1.9760E-11
9	-7.6015E-12	-7.6809E-12
9.05	-6.3314E-12	-4.2814E-12
9.1	-3.0324E-11	-1.1069E-11
9.15	-2.7261E-12	-5.2601E-12
9.2	-1.8578E-11	-1.5117E-11
9.25	-6.3723E-12	-1.2565E-11
9.3	-4.2090E-12	-3.8841E-12
9.35	-7.5021E-13	-4.5978E-12
9.4	-3.8772E-12	-2.4897E-12
9.45	-2.5598E-12	-6.2325E-12
9.5	-1.3249E-12	-3.6690E-12
9.55	-6.4128E-12	-4.5173E-12

==> figs/h8_pt_diff.dat <==
1.30	-2.0418E-05	-2.0435E-05
1.35	-1.8136E-05	-1.8159E-05
1.4	-1.5758E-05	-1.5789E-05
1.45	-1.4615E-05	-1.4657E-05
1.5	-1.3598E-05	-1.3653E-05
1.55	-1.2037E-05	-1.2110E-05
1.6	-1.0980E-05	-1.1075E-05
1.65	-9.9880E-06	-1.0110E-05
1.7	-9.3366E-06	-9.4914E-06
1.75	-8.2923E-06	-8.4876E-06
1.8	-7.2287E-06	-7.4731E-06
1.85	-6.6187E-06	-6.9214E-06
1.9	-5.2573E-06	-5.6311E-06
1.95	-4.8251E-06	-5.2804E-06
2	-4.3078E-06	-4.8596E-06
2.05	-3.6567E-06	-4.3207E-06
2.1	-2.7647E-06	-3.5587E-06
2.15	-2.5220E-06	-3.4607E-06
2.2	-1.4159E-06	-2.5236E-06
2.25	-1.3758E-06	-2.6624E-06
2.3	-5.6766E-07	-2.0536E-06
2.35	1.9494E-09	-1.7002E-06
2.4	8.0390E-08	-1.8410E-06
2.45	4.2858E-07	-1.7212E-06
2.5	9.8204E-07	-1.4007E-06
2.55	1.1323E-06	-1.4695E-06
2.6	1.4887E-06	-1.3229E-06
2.65	1.9004E-06	-1.0962E-06
2.7	2.0654E-06	-1.0904E-06
2.75	2.2729E-06	-9.9666E-07
2.8	2.5229E-06	-8.3042E-07
2.85	2.8565E-06	-5.3182E-07
2.9	2.8293E-06	-5.3249E-07
2.95	2.7821E-06	-5.0486E-07
3	2.7462E-06	-4.2300E-07
3.05	2.7199E-06	-2.9521E-07
3.1	2.5657E-06	-2.5315E-07
3.15	2.4071E-06	-1.9247E-07
3.2	2.1970E-06	-1.6256E-07
3.25	2.0026E-06	-1.1263E-07
3.3	1.7876E-06	-8.4325E-08
3.35	1.5745E-06	-5.8235E-08
3.4	1.3500E-06	-5.3113E-08
3.45	1.1635E-06	-2.9993E-08
3.5	9.8352E-07	-2.0518E-08
3.55	8.1710E-07	-1.7760E-08
3.6	6.7624E-07	-1.2151E-08
3.65	5.5355E-07	-8.8553E-09
3.7	4.5144E-07	-4.7812E-09
3.75	3.6438E-07	-2.9504E-09
3.8	2.9141E-07	-2.2221E-09
3.85	2.3200E-07	-1.5787E-09
3.9	1.8406E-07	-8.0263E-10
3.95	1.4485E-07	-8.0237E-10
4	1.1418E-07	-2.9409E-10
4.05	8.9435E-08	-2.1044E-10
4.1	6.9667E-08	-3.3178E-10
4.15	5.4453E-08	-1.5983E-10
4.2	4.2548E-08	-1.8140E-11
4.25	3.3080E-08	-4.5790E-11
4.3	2.5775E-08	-2.0300E-12
4.35	1.9965E-08	-8.5180E-11
4.4	1.5631E-08	1.9290E-11
4.45	1.2152E-08	-3.0800E-12
4.5	9.4372E-09	-3.2270E-11
4.55	7.3898E-09	7.7000E-13
4.6	5.7700E-09	1.9200E-12
4.65	4.4971E-09	-1.3060E-11
4.7	3.5270E-09	-4.0400E-12
4.75	2.7643E-09	-4.0900E-12
4.8	2.1623E-09	-1.1140E-11
4.85	1.7025E-09	-6.7700E-12
4.9	1.3369E-09	-9.1100E-12
4.95	1.0675E-09	5.8100E-12
5	8.4403E-10	5.5400E-12

==> figs/h8_ref.dat <==
1.30	9.995554E-01
1.35	9.995668E-01
1.4	9.995745E-01
1.45	9.995797E-01
1.5	9.995833E-01
1.55	9.995857E-01
1.6	9.995880E-01
1.65	9.995906E-01
1.7	9.995941E-01
1.75	9.995987E-01
1.8	9.996047E-01
1.85	9.996124E-01
1.9	9.996217E-01
1.95	9.996359E-01
2	9.996462E-01
2.05	9.996610E-01
2.1	9.996773E-01
2.15	9.996954E-01
2.2	9.997157E-01
2.25	9.997357E-01
2.3	9.997552E-01
2.35	9.997771E-01
2.4	9.997983E-01
2.45	9.998191E-01
2.5	9.998392E-01
2.55	9.998586E-01
2.6	9.998769E-01
2.65	9.998937E-01
2.7	9.999095E-01
2.75	9.999234E-01
2.8	9.999361E-01
2.85	9.999468E-01
2.9	9.999565E-01
2.95	9.999648E-01
3	9.999717E-01
3.05	9.999774E-01
3.1	9.999821E-01
3.15	9.999860E-01
3.2	9.999891E-01
3.25	9.999916E-01
3.3	9.999935E-01
3.35	9.999950E-01
3.4	9.999962E-01
3.45	9.999971E-01
3.5	9.999978E-01
3.55	9.999984E-01
3.6	9.999988E-01
3.65	9.999990E-01
3.7	9.999992E-01
3.75	9.999995E-01
3.8	9.999996E-01
3.85	9.999997E-01
3.9	9.999998E-01
3.95	9.999998E-01
4	9.999998E-01
4.05	9.999999E-01
4.1	9.999999E-01
4.15	9.999999E-01
4.2	9.999999E-01
4.25	9.999999E-01
4.3	1.000000E+00
4.35	9.999999E-01
4.4	9.999999E-01
4.45	1.000000E+00
4.5	1.000000E+00
4.55	1.000000E+00
4.6	1.000000E+00
4.65	1.000000E+00
4.7	1.000000E+00
4.75	1.000000E+00
4.8	1.000000E+00
4.85	1.000000E+00
4.9	9.999999E-01
4.95	1.000000E+00
5	9.999999E-01
5.05	1.000000E+00
5.1	1.000000E+00
5.15	1.000000E+00
5.2	1.000000E+00
5.25	1.000000E+00
5.3	1.000000E+00
5.35	9.999998E-01
5.4	1.000000E+00
5.45	1.000000E+00
5.5	9.999999E-01
5.55	1.000000E+00
5.6	1.000000E+00
5.65	1.000000E+00
5.7	1.000000E+00
5.75	1.000000E+00
5.8	1.000000E+00
5.85	1.000000E+00
5.9	1.000000E+00
5.95	1.000000E+00
6	1.000000E+00
6.05	1.000000E+00
6.1	1.000000E+00
6.15	1.000000E+00
6.2	9.999999E-01
6.25	1.000000E+00
6.3	1.000000E+00
6.35	1.000000E+00
6.4	1.000000E+00
6.45	1.000000E+00
6.5	1.000000E+00
6.55	1.000000E+00
6.6	1.000000E+00
6.65	1.000000E+00
6.7	1.000000E+00
6.75	1.000000E+00
6.8	1.000000E+00
6.85	1.000000E+00
6.9	1.000000E+00
6.95	1.000000E+00
7	1.000000E+00
7.05	1.000000E+00
7.1	1.000000E+00
7.15	1.000000E+00
7.2	1.000000E+00
7.25	1.000000E+00
7.3	1.000000E+00
7.35	1.000000E+00
7.4	1.000000E+00
7.45	1.000000E+00
7.5	1.000000E+00
7.55	1.000000E+00
7.6	1.000000E+00
7.65	1.000000E+00
7.7	1.000000E+00
7.75	1.000000E+00
7.8	1.000000E+00
7.85	1.000000E+00
7.9	1.000000E+00
7.95	1.000000E+00
8	1.000000E+00
8.05	1.000000E+00
8.1	1.000000E+00
8.15	1.000000E+00
8.2	1.000000E+00
8.25	1.000000E+00
8.3	1.000000E+00
8.35	1.000000E+00
8.4	1.000000E+00
8.45	1.000000E+00
8.5	1.000000E+00
8.55	1.000000E+00
8.6	1.000000E+00
8.65	1.000000E+00
8.7	1.000000E+00
8.75	1.000000E+00
8.8	1.000000E+00
8.85	1.000000E+00
8.9	1.000000E+00
8.95	1.000000E+00
9	1.000000E+00
9.05	1.000000E+00
9.1	1.000000E+00
9.15	1.000000E+00
9.2	1.000000E+00
9.25	1.000000E+00
9.3	1.000000E+00
9.35	1.000000E+00
9.4	1.000000E+00
9.45	1.000000E+00
9.5	1.000000E+00
9.55	1.000000E+00

==> figs/h8_swap.dat <==
1.30	-5.22929E-04	-3.79465E-04	-4.71450E-04	-3.89635E-04
1.35	5.02574E-04	3.88507E-04	5.63092E-04	3.41480E-04
1.40	3.77760E-04	3.58678E-04	7.32543E-04	5.23484E-04
1.45	4.72957E-04	4.21693E-04	5.52759E-04	3.57360E-04
1.50	-3.65412E-04	-4.58509E-04	-4.02434E-04	-3.48915E-04
1.55	4.33075E-04	4.07028E-04	4.90188E-04	4.34445E-04
1.60	5.02644E-04	4.97389E-04	4.32322E-04	3.20887E-04
1.65	4.56263E-04	4.50655E-04	4.10716E-04	4.02559E-04
1.70	3.49404E-04	4.34240E-04	3.50483E-04	3.79326E-04
1.75	4.71517E-04	4.19275E-04	3.71808E-04	3.69369E-04
1.80	4.15781E-04	4.26352E-04	3.77339E-04	4.99538E-04
1.85	3.29739E-04	3.87471E-04	3.35254E-04	4.98975E-04
1.90	4.25747E-04	6.51782E-04	3.54678E-04	4.91271E-04
1.95	5.93323E-04	4.03697E-04	4.69214E-04	3.86500E-04
2.00	4.28051E-04	4.73909E-04	2.69400E-04	3.99186E-04
2.05	2.53033E-04	3.51018E-04	3.44764E-04	5.45635E-04
2.10	3.48877E-04	5.84601E-04	4.32952E-04	3.66619E-04
2.15	2.16318E-04	4.53077E-04	2.53104E-04	3.86599E-04
2.20	-4.19763E-04	-5.25888E-04	-4.45829E-04	-5.01512E-04
2.25	-8.58627E-05	-4.55032E-04	-2.98045E-04	-3.93075E-04
2.30	2.83271E-04	3.82496E-04	4.31024E-04	5.45949E-04
2.35	-2.76284E-04	-5.33984E-04	-4.07877E-04	-4.97965E-04
2.40	-3.26671E-04	-3.39928E-04	-8.77820E-05	-3.97917E-04
2.45	-2.48743E-04	-2.00690E-04	-1.43911E-04	-4.01584E-04
2.50	-3.08226E-04	-2.62889E-04	-2.07219E-04	-4.47776E-04
2.55	-2.22174E-04	-1.60092E-04	-1.32055E-04	-2.22348E-04
2.60	-1.88517E-04	-2.58534E-04	-1.58107E-05	-1.42937E-04
2.65	-1.88783E-04	-3.43739E-04	-1.15991E-04	-2.26562E-04
2.70	-8.94664E-05	-2.37743E-04	5.92718E-05	-3.87164E-05
2.75	-1.19019E-08	-7.73180E-05	2.96359E-06	-3.44176E-05
2.80	3.23945E-05	-1.92704E-05	1.72514E-04	1.15388E-04
2.85	2.29124E-04	4.66067E-04	2.38141E-04	3.16643E-04
2.90	-1.73190E-04	-1.23560E-04	-2.78279E-04	-1.75422E-04
2.95	3.19200E-05	-9.38845E-05	1.46424E-04	-7.00551E-05
3.00	1.09431E-04	-3.27366E-05	1.48118E-04	-6.18817E-05
3.05	-2.29185E-04	-1.59447E-04	-5.77449E-05	-1.67845E-04
3.10	1.84870E-05	-1.59231E-05	-2.55813E-04	-2.90292E-05
3.15	2.24120E-04	-3.14881E-04	-1.34605E-05	-3.59985E-05
3.20	1.03671E-04	-3.66742E-05	3.25274E-05	-1.60231E-04
3.25	5.29284E-05	-6.99305E-05	-2.07909E-04	-4.24955E-05
3.30	-1.40185E-04	5.52740E-05	-4.41489E-05	2.72596E-04
3.35	2.70431E-04	2.79574E-04	2.88123E-05	2.61945E-05
3.40	1.61798E-05	-8.20346E-05	-8.29133E-05	-3.46612E-04
3.45	-1.73030E-05	1.38361E-04	1.83084E-04	1.02738E-04
3.50	2.30549E-04	9.90819E-05	2.71927E-04	4.03581E-05
3.55	-1.68072E-05	-1.56113E-04	-1.09957E-04	-5.66766E-05
3.60	-9.43689E-05	-1.70735E-05	-1.98737E-04	-7.47386E-05
3.65	-1.73907E-04	-2.68114E-04	5.73240E-05	-1.13668E-04
3.70	1.05195E-04	-1.81968E-05	3.28936E-04	-2.40069E-04
3.75	-8.97652E-05	9.78313E-05	2.47719E-04	2.47350E-05
3.80	-9.81777E-05	-1.38241E-05	1.80303E-04	-1.42466E-04
3.85	3.01371E-05	9.83037E-05	-2.21484E-04	1.90392E-05
3.90	-1.08126E-04	9.44419E-05	1.75441E-04	-5.94353E-05
3.95	-1.13515E-04	1.79372E-05	-1.57387E-04	-1.55069E-04
4.00	2.09054E-04	1.19616E-05	2.43358E-04	1.16015E-04
4.05	1.92846E-04	1.08785E-04	6.35572E-05	5.46822E-05
4.10	-1.10101E-05	-1.75744E-04	-1.80664E-04	-6.22388E-05
4.15	-2.32764E-04	-7.24303E-05	-5.58452E-05	9.00551E-05
4.20	-2.56262E-05	7.00951E-05	2.26988E-04	1.51703E-04
4.25	2.22999E-04	-1.81476E-04	1.07469E-04	2.29630E-05
4.30	-1.68780E-04	1.57164E-04	-4.13419E-05	1.74401E-05
4.35	-2.60734E-04	-3.38867E-04	5.41167E-05	1.20675E-04
4.40	9.77206E-05	1.06912E-04	2.19814E-04	8.74913E-05
4.45	2.31273E-04	8.16447E-05	1.01759E-05	-2.05076E-05
4.50	-2.02274E-04	-6.97575E-05	-1.26582E-04	-4.18130E-05
4.55	1.57626E-04	1.41430E-04	-8.34881E-06	8.50282E-05
4.60	-3.99795E-05	2.36739E-05	2.38668E-05	-2.50793E-04
4.65	1.91029E-04	-4.20253E-05	-1.16863E-04	-7.38207E-05
4.70	1.35000E-04	-1.90703E-04	8.07168E-05	-2.31913E-05
4.75	2.15098E-05	-1.91943E-04	9.51128E-05	6.15429E-05
4.80	-1.92129E-04	-2.14760E-04	7.71001E-05	2.07767E-06
4.85	-2.50622E-05	-1.90086E-04	-6.19927E-05	1.21238E-04
4.90	-1.22385E-04	-2.83904E-04	1.62722E-05	1.06431E-04
4.95	-1.82102E-04	2.32631E-05	1.42977E-04	-1.06060E-04
5.00	3.22636E-05	1.62903E-05	1.01311E-04	-3.97967E-04
5.05	1.99364E-04	-1.06029E-04	-2.31805E-05	1.12670E-04
5.10	-1.49652E-04	4.41463E-05	1.01262E-04	-1.44037E-04
5.15	-5.75672E-05	1.52119E-04	1.62225E-04	-1.08729E-04
5.20	2.00440E-04	-5.57800E-05	-2.16894E-04	-5.09336E-06
5.25	-2.40966E-04	-1.40603E-05	-6.34161E-05	-1.57962E-04
5.30	3.98764E-06	-9.77011E-05	-1.52938E-04	-2.01318E-04
5.35	-3.74128E-04	1.04528E-04	-4.58552E-04	-5.66155E-05
5.40	1.93821E-04	7.94891E-05	4.35030E-05	1.04486E-04
5.45	-1.01139E-04	-6.56899E-05	-1.58607E-04	-1.30221E-04
5.50	-1.14517E-04	2.73807E-04	3.34324E-05	-1.88808E-04
5.55	-1.44296E-04	-8.31540E-05	9.06310E-05	1.36459E-04
5.60	-1.91517E-04	1.40368E-04	-8.32653E-05	-1.81537E-05
5.65	1.47956E-04	-2.16145E-04	-3.95589E-05	3.39361E-05
5.70	-1.35229E-04	5.05216E-05	-1.91953E-05	1.64402E-04
5.75	-2.55838E-05	-2.04867E-04	7.56839E-05	-2.85891E-05
5.80	-6.30368E-05	1.37961E-04	-1.63197E-04	-1.80376E-04
5.85	1.71094E-04	-5.20572E-05	-6.15199E-05	1.68855E-04
5.90	-5.99180E-05	-1.97878E-04	8.88283E-05	7.56668E-06
5.95	-3.01326E-05	-2.06344E-04	8.88139E-05	-9.46549E-07
6.00	-9.16160E-05	-1.76071E-04	7.36995E-05	1.19204E-05
6.05	1.18776E-04	1.31926E-04	3.12825E-05	1.69098E-04
6.10	1.38447E-04	1.35571E-04	3.93179E-05	1.86414E-04
6.15	9.18701E-05	1.54380E-04	1.20572E-04	8.74782E-05
6.20	3.35661E-04	4.88711E-05	-9.40396E-05	-2.33418E-04
6.25	1.31709E-07	1.89431E-06	1.54245E-07	1.47924E-06
6.30	1.82231E-05	-2.72160E-04	1.84470E-05	-2.74056E-06
6.35	-1.91473E-04	1.20658E-05	5.81064E-05	9.91357E-05
6.40	-2.32055E-05	-1.60728E-04	1.00521E-04	5.53282E-05
6.45	1.31393E-04	3.48930E-05	-7.60638E-05	-1.40903E-04
6.50	-3.28588E-05	-1.77558E-04	-4.33186E-05	6.61972E-05
6.55	3.01082E-05	-1.21710E-04	5.32656E-05	9.71137E-05
6.60	6.97835E-05	-1.45399E-04	8.98444E-05	6.52670E-05
6.65	9.91723E-05	-1.17453E-05	9.49216E-05	-1.37271E-04
6.70	-1.78590E-04	4.69220E-05	5.52758E-05	-6.23821E-06
6.75	9.81613E-05	-6.00837E-05	1.59710E-04	-3.37358E-05
6.80	-2.99348E-05	2.77086E-05	-1.35695E-04	-8.53569E-05
6.85	-3.18586E-05	3.79596E-05	1.59538E-04	-4.13221E-05
6.90	-9.25081E-06	2.17343E-05	8.20238E-05	-2.61646E-05
6.95	-9.38722E-06	6.09336E-05	-7.68024E-05	1.24700E-05
7.00	9.11452E-05	4.32077E-06	-1.45368E-05	-1.99132E-05
7.05	2.32424E-05	-1.00858E-04	-7.17599E-06	3.01336E-05
7.10	-1.66682E-05	-4.40355E-05	-4.51518E-06	-7.27355E-05
7.15	-1.15164E-05	-2.86566E-05	-2.77793E-05	3.13642E-05
7.20	3.19234E-05	-2.27931E-05	6.45975E-06	-2.81653E-05
7.25	-1.93657E-05	2.64187E-05	-1.46344E-05	3.48851E-05
7.30	-2.11084E-05	-1.40219E-07	-1.89182E-05	2.97605E-05
7.35	-1.82898E-06	-4.02643E-05	8.30332E-06	5.88603E-06
7.40	9.93572E-06	-3.55957E-06	1.15124E-05	1.14980E-05
7.45	6.59307E-06	1.77143E-05	1.15523E-06	4.96539E-06
7.50	9.14090E-06	1.87277E-05	7.08015E-06	9.63147E-06
7.55	5.40891E-06	-1.79346E-05	1.83626E-06	-8.86298E-06
7.60	4.18799E-06	9.45513E-07	4.18382E-06	2.19475E-06
7.65	3.83471E-06	5.43142E-06	4.17402E-06	2.58847E-06
7.70	6.35050E-06	6.71922E-06	2.73657E-06	-1.19589E-06
7.75	-7.80574E-06	-4.04918E-06	-8.54385E-07	-5.61579E-06
7.80	2.79283E-06	5.23322E-06	7.69807E-06	5.01084E-06
7.85	6.08922E-06	1.13449E-06	3.86216E-06	-1.44705E-05
7.90	1.14478E-05	8.45331E-06	8.44575E-06	-1.43042E-06
7.95	-1.31666E-05	2.74275E-06	2.29973E-06	-1.14714E-05
8.00	-9.50504E-07	-4.18164E-06	-3.50114E-06	-5.85898E-08
8.05	3.60481E-08	3.00492E-06	-1.30115E-06	-9.32822E-07
8.10	1.44558E-06	9.03114E-07	2.27444E-06	2.38051E-06
8.15	3.03538E-06	-1.31970E-06	4.53360E-06	-9.18774E-07
8.20	2.37891E-07	-1.27827E-06	-2.16693E-06	-3.11373E-06
8.25	1.46753E-05	-6.60983E-06	5.26287E-06	-9.27452E-06
8.30	1.67406E-06	-3.38778E-06	-1.25611E-05	2.38081E-06
8.35	1.63545E-06	9.60727E-07	-1.91334E-06	-4.47085E-09
8.40	4.65352E-07	-8.27264E-07	-8.50633E-07	-2.14857E-07
8.45	2.69137E-06	2.39867E-06	3.24566E-06	5.39430E-07
8.50	-2.99561E-06	-1.98755E-06	-1.80058E-06	-1.00697E-06
8.55	1.73248E-06	1.32593E-07	-5.73492E-07	3.29280E-07
8.60	3.73551E-06	1.49170E-06	-2.90887E-07	4.73194E-07
8.65	3.25581E-06	1.51151E-06	1.31797E-06	3.02846E-06
8.70	3.00848E-06	8.68607E-07	-1.27709E-06	-2.67114E-06
8.75	4.14575E-07	7.90695E-07	3.46850E-07	-9.34884E-07
8.80	-2.09248E-06	-2.62882E-06	6.60927E-07	-6.58228E-07
8.85	-3.29896E-06	2.28343E-07	-6.36513E-07	-3.39073E-06
8.90	3.11687E-07	-1.60198E-06	1.04150E-06	-5.82374E-07
8.95	1.17564E-06	-1.29948E-07	3.43442E-07	8.53999E-07
9.00	7.04533E-07	-2.02145E-06	-2.38268E-06	8.32257E-07
9.05	9.18378E-07	2.52939E-06	-1.46449E-06	-1.94135E-07
9.10	-6.08096E-06	4.89604E-07	2.30487E-06	-1.61800E-06
9.15	-5.37310E-07	-6.67541E-07	-6.77433E-07	-1.58675E-06
9.20	2.65207E-06	1.08360E-06	1.84298E-06	3.96398E-06
9.25	-1.21462E-06	7.08339E-07	-1.87701E-06	1.94216E-06
9.30	1.07174E-06	-7.23672E-07	-7.08635E-08	1.58950E-06
9.35	-1.59285E-07	2.78702E-07	3.51141E-09	-6.89210E-07
9.40	6.07657E-07	-3.79267E-07	1.04571E-07	2.18366E-06
9.45	-8.73575E-07	5.44357E-07	3.81295E-07	1.49795E-06
9.50	5.09153E-08	-5.36517E-07	9.51495E-07	1.63509E-07
9.55	2.65129E-06	1.28594E-06	-6.61403E-07	-3.65782E-07

==> figs/h8_xfer.dat <==
1.30	7.819930E-02
1.35	7.767157E-02
1.4	7.733194E-02
1.45	7.711608E-02
1.5	7.695357E-02
1.55	7.678503E-02
1.6	7.658169E-02
1.65	7.628607E-02
1.7	7.587322E-02
1.75	7.531500E-02
1.8	7.459806E-02
1.85	7.370444E-02
1.9	7.262282E-02
1.95	7.135223E-02
2	6.987020E-02
2.05	6.819534E-02
2.1	6.639400E-02
2.15	6.447357E-02
2.2	6.202906E-02
2.25	5.962155E-02
2.3	5.762764E-02
2.35	5.437076E-02
2.4	5.156743E-02
2.45	4.867638E-02
2.5	4.572196E-02
2.55	4.275011E-02
2.6	3.976815E-02
2.65	3.826011E-02
2.7	3.387283E-02
2.75	3.208521E-02
2.8	2.823927E-02
2.85	2.664548E-02
2.9	2.409455E-02
2.95	2.167659E-02
3	1.940536E-02
3.05	1.728695E-02
3.1	1.532781E-02
3.15	1.352948E-02
3.2	1.189045E-02
3.25	1.040709E-02
3.3	8.425359E-03
3.35	7.285780E-03
3.4	6.276363E-03
3.45	5.909832E-03
3.5	5.092218E-03
3.55	4.377244E-03
3.6	3.754845E-03
3.65	3.215357E-03
3.7	2.749325E-03
3.75	2.348143E-03
3.8	2.003875E-03
3.85	1.709265E-03
3.9	1.457499E-03
3.95	1.242940E-03
4	1.060217E-03
4.05	9.048147E-04
4.1	7.727131E-04
4.15	6.605451E-04
4.2	5.653338E-04
4.25	4.844743E-04
4.3	4.157772E-04
4.35	3.574104E-04
4.4	3.077667E-04
4.45	2.655032E-04
4.5	2.294891E-04
4.55	1.987787E-04
4.6	1.725122E-04
4.65	1.500656E-04
4.7	1.307924E-04
4.75	1.142608E-04
4.8	9.999753E-05
4.85	8.771508E-05
4.9	7.709357E-05
4.95	6.786478E-05
5	5.993720E-05
5.05	5.315887E-05
5.1	4.754619E-05
5.15	4.282907E-05
5.2	3.863137E-05
5.25	3.492347E-05
5.3	3.170931E-05
5.35	2.878592E-05
5.4	2.611256E-05
5.45	2.365631E-05
5.5	2.153747E-05
5.55	1.947617E-05
5.6	1.766495E-05
5.65	1.603588E-05
5.7	1.450967E-05
5.75	1.309494E-05
5.8	1.183020E-05
5.85	1.087666E-05
5.9	9.898374E-06
5.95	8.738340E-06
6	8.041635E-06
6.05	7.056844E-06
6.1	6.467697E-06
6.15	5.991426E-06
6.2	5.204640E-06
6.25	4.874289E-06
6.3	4.597504E-06
6.35	4.433636E-06
6.4	4.279416E-06
6.45	3.862925E-06
6.5	3.829192E-06
6.55	3.523780E-06
6.6	3.310444E-06
6.65	3.384846E-06
6.7	3.218988E-06
6.75	3.119949E-06
6.8	2.781638E-06
6.85	2.627632E-06
6.9	2.601947E-06
6.95	2.605993E-06
7	2.419437E-06
7.05	2.173785E-06
7.1	2.335827E-06
7.15	1.941365E-06
7.2	2.125617E-06
7.25	1.920541E-06
7.3	1.866062E-06
7.35	1.832067E-06
7.4	1.550096E-06
7.45	1.517733E-06
7.5	1.327576E-06
7.55	1.451606E-06
7.6	1.287588E-06
7.65	1.066813E-06
7.7	1.618339E-06
7.75	1.180027E-06
7.8	1.076800E-06
7.85	1.208799E-06
7.9	1.232758E-06
7.95	1.135872E-06
8	1.024111E-06
8.05	7.291021E-07
8.1	9.333105E-07
8.15	6.579890E-07
8.2	8.817786E-07
8.25	9.623387E-07
8.3	9.909743E-07
8.35	6.881481E-07
8.4	1.158013E-06
8.45	7.065333E-07
8.5	9.546517E-07
8.55	6.680287E-07
8.6	8.267069E-07
8.65	1.191989E-06
8.7	9.524755E-07
8.75	8.653534E-07
8.8	4.657426E-07
8.85	1.176671E-06
8.9	8.932604E-07
8.95	7.636015E-07
9	1.122109E-06
9.05	5.588258E-07
9.1	1.002408E-06
9.15	8.239638E-07
9.2	1.079810E-06
9.25	8.895359E-07
9.3	1.885242E-06
9.35	1.434471E-06
9.4	1.269184E-06
9.45	1.001176E-06
9.5	1.905277E-06
9.55	9.858837E-07
9.6	1.160640E-05
9.65	2.957179E-06
9.7	2.404787E-05
9.75	1.014467E-05
9.8	2.042561E-05
9.85	0.000000E+00
9.9	0.000000E+00
9.95	0.000000E+00
